WxBS: Wide Baseline Stereo Generalizations

We have presented a new problem -- the wide multiple baseline stereo (WxBS) -- which considers matching of images that simultaneously differ in more than one image acquisition factor such as viewpoint, illumination, sensor type or where object appearance changes significantly, e.g. over time. A new dataset with the ground truth for evaluation of matching algorithms has been introduced and will be made public. We have extensively tested a large set of popular and recent detectors and descriptors and show than the combination of RootSIFT and HalfRootSIFT as descriptors with MSER and Hessian-Affine detectors works best for many different nuisance factors. We show that simple adaptive thresholding improves Hessian-Affine, DoG, MSER (and possibly other) detectors and allows to use them on infrared and low contrast images. A novel matching algorithm for addressing the WxBS problem has been introduced. We have shown experimentally that the WxBS-M matcher dominantes the state-of-the-art methods both on both the new and existing datasets.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> tables/desc_matching_methods.txt <==
vatican & 131 & 111 & 123 & 201 & 185 \\
bdom & 477 & 442 & 388 & 573 & 548 \\
bark & 1029 & 998 & 825 & 1049 & 1019 \\
graf & 1779 & 1756 & 1632 & 1792 & 1773 \\
wall & 1615 & 1525 & 982 & 1639 & 1560 \\
MMS Avg. & 40 & 37 & 92 & 102 & 96 \\


==> tables/dog_vs_iidog.txt <==
bikes & 82 & 391 & 392 & 1749 & 157 & 692 & 390 & 1748 \\
notredame16 & 91 & 640 & 104 & 866 & 83 & 562 & 97 & 773 \\
vatican & 2 & 121 & 18 & 645 & 7 & 143 & 19 & 639 \\
bdom & 32 & 719 & 125 & 1846 & 109 & 1191 & 124 & 1824 \\
MMS Avg. & 3 & 123 & 16 & 628 & 8 & 217 & 16 & 628 \\


==> tables/hes_and_mser_nmatches.txt <==
bikes & 320 & 1656 & 549 & 1783 & 50 & 453 & 104 & 453 \\
notredame16 & 343 & 2173 & 340 & 2173 & 97 & 457 & 97 & 457 \\
vatican & 9 & 599 & 55 & 1825 & 1 & 182 & 2 & 274 \\
MMS Avg. & 224 & 1476 & 315 & 1927 & 49 & 364 & 68 & 395 \\

